Bootstrapping Exploration with Group-Level Natural Language Feedback in Reinforcement Learning

Large language models (LLMs) typically receive diverse natural language (NL) feedback through interaction with the environment. However, current reinforcement learning (RL) algorithms rely solely on scalar rewards, leaving the rich information in NL feedback underutilized and leading to inefficient exploration. In this work, we propose GOLF, an RL framework that explicitly exploits group-level language feedback to guide targeted exploration through actionable refinements. GOLF aggregates two complementary feedback sources: (i) external critiques that pinpoint errors or propose targeted fixes, and (ii) intra-group attempts that supply alternative partial ideas and diverse failure patterns. These group-level feedbacks are aggregated to produce high-quality refinements, which are adaptively injected into training as off-policy scaffolds to provide targeted guidance in sparse-reward regions. Meanwhile, GOLF jointly optimizes generation and refinement within a unified RL loop, creating a virtuous cycle that continuously improves both capabilities. Experiments on both verifiable and non-verifiable benchmarks show that GOLF achieves superior performance and exploration efficiency, achieving 2.2$\times$ improvements in sample efficiency compared to RL methods trained solely on scalar rewards. Code is available at https://github.com/LuckyyySTA/GOLF.

==> figures/entropy2-smooth-shixian.csv <==
Step,Ours,baseline,Ours_upper,Ours_lower,baseline_upper,baseline_lower
1,731.5147947544483,731.5147947544483,731.5147947544483,731.5147947544483,731.5147947544483,731.5147947544483
2,765.5985656738281,612.4434448439063,940.3797642222444,693.3372295931863,674.0698552614841,559.2764613107105
3,819.6456073016798,608.975896,925.3739755,596.8455746263792,686.9780455300332,450.32505763350997
4,783.9061365369571,606.0766391698031,919.6078739122108,530.3977346159165,679.4884412646961,348.60654448623944
5,703.9619567,531.9911931952294,818.9325257682814,488.38325475343765,589.2565966093407,326.6859666813216
6,651.0153863041089,456.9864743968168,650.326013,491.4843228400316,511.6758897030741,314.0022752673081
7,630.0566932728763,451.2538377277717,600.4675706803092,373.92808044705714,422.4301340583753,259.86883982399866
8,600.7719423710915,438.55095301944016,572.5519247916262,324.98366139005475,405.19525334503373,202.24900127082356
9,493.93389756259614,364.4151501458347,530.9096776,262.9466564432984,396.5818151823953,136.5552559768612
10,456.4521169638173,314.7349777,438.37100971819314,206.42051356645436,317.16425976371494,88.24346055
11,402.6613793346721,255.66300425993552,394.88055924289426,219.90667837127305,246.63304012468527,109.63861007714294
12,325.52396559530564,199.13098225441578,390.20961078019843,204.1220461566038,229.1223874856755,95.34044131107672
13,378.2348819958155,233.1997503222317,365.3240452130015,177.02956072667308,213.90614660619548,73.26653811767689
14,326.9539422383794,199.17549340793522,383.63141469034656,185.46480478620694,230.19933720957854,86.12829265624791
15,287.85434861715856,162.85245582866986,387.30270459500946,212.22046604017385,244.79351186636964,113.84754171136186
16,311.6584871472454,175.6578061162017,314.5584710913527,169.33091921563812,198.4976917406728,84.60177006805908
17,302.6402928097124,190.57692851473962,308.00738346789785,143.21270188731305,195.1533927887296,77.77903855731762
18,248.12421586157404,148.49639947508825,301.5577420936574,116.48240829268087,195.4685541528312,65.65076755541878
19,223.38396800984012,141.79008598632154,247.0958210321135,125.33732066716769,166.71323570708307,57.34982907952209
20,191.59504712688806,115.63966068480984,297.5772579643449,108.99740296732031,140.70605879897818,66.33076182257366
21,198.7527543022982,109.73643740612471,297.96614055054266,111.88743949054917,141.34787743378507,55.97522255777819
22,262.4562157313353,133.29787160176778,297.60510516411614,109.93309164121196,133.55394456004092,42.381702988264614
23,219.08086682004017,103.65791273964565,313.4084326813842,141.1915437226827,138.54683380852254,50.382832445056046
24,194.0486935660203,88.18255735036915,304.75531663696125,108.43989936222418,132.1223680112204,30.366485827970763
25,222.19535868957357,96.44216087279747,217.8029884648414,120.10034300288442,82.05374431731477,30.55051686553349
26,183.085612,74.76785516314328,220.40471281965358,124.69392636410457,82.04222895270425,30.534200743044785
27,182.66218671064985,63.331782671817486,221.92266937302233,128.69797023994104,81.47660067371658,29.94398739693111
28,178.2613608976502,60.81803430826052,175.54365066587846,135.56864154095817,60.60170865741631,36.58602496784968
29,174.08253911517156,58.233794975255016,173.58063767533412,141.3038610152313,62.29458137633149,43.12453834003806
30,168.6440810906201,61.00537324867851,210.84013231543167,130.82989133463013,88.46476736301709,44.129770128427296
31,150.9542205634829,56.509609204983164,207.79472292902915,124.69450059451196,95.29792265179395,50.93004535771854
32,186.76868986807085,74.62051504822455,209.95483951287943,126.64617462959538,108.5417961674935,60.07909182580691
33,168.04611742303044,75.77309039215562,213.9002659744403,132.53623262587615,110.81793039399065,68.26059673476965
34,172.35345224006662,88.54665034,240.8161229213954,152.31059797186236,113.46558736193104,88.92440824796851
35,169.24126880193336,86.18964223405078,220.13416411082395,136.20290435357626,113.34239875306528,72.02810557
36,202.04042135135336,98.70955010094491,241.02771334046076,152.0946578840509,122.46663272527954,75.90076425200303
37,175.1753904354493,82.79803699937237,254.13012675905168,163.6716187458885,147.51331304340295,72.34443277329791
38,199.9284190567676,94.81821452260753,305.7594661127441,174.0116634158563,173.5577011957661,81.92660497412302
39,205.39004836903422,116.24158866680185,335.86263271559983,178.4166033568847,176.73232508424215,86.35524615486568
40,247.10967631437865,137.5869862122691,328.12856150521327,217.14626419005745,170.2372230593484,112.49228834609866
41,277.7599399239713,134.71541305366648,333.8691002696756,175.00422557583312,175.5600466293452,85.25705755227256
42,259.8953948364283,129.36806590148254,329.5475488832266,155.22665281515714,159.00643580039377,62.49416314872694
43,221.94224269409358,107.90168681096941,288.5828959815633,144.66129422580912,123.47583373268515,64.07065244180299
44,208.2003932501233,93.91294422593053,212.9601166677403,152.33249867804443,101.9106161242718,54.46568408095005
45,209.7430752628793,97.13452146840528,205.7276196857092,153.88944139703867,83.26490931,53.71097290906597
46,191.87503854827332,82.16306074931924,204.65717208331463,159.77046501931537,83.48580480039355,54.10862090664667
47,201.7093195863304,76.94255286387894,204.3288920801732,147.47175608174132,82.66041172399646,49.44243396696969
48,186.78727688425943,74.37995454621917,191.6363886052145,128.97698648426842,64.62747481160991,48.59141026905676
49,174.57259497864956,67.07798105,188.27524528963008,124.66027744403837,64.37676739215613,43.564146172681966
50,158.31583876288673,61.432673203416435,207.68169979754072,117.71452048926352,85.05415330606706,37.77555457896423
51,151.19493662132538,52.45375072084609,246.10123017695076,120.40657234256206,91.78529672757575,39.240268600854435
52,181.5608987,70.74317176924069,301.0579242524585,136.48897858063668,124.67340027282961,42.359561912776776
53,203.5606954923889,71.76521611859545,348.4871886875683,183.47224852510953,140.85622704844144,60.84689326112134
54,239.3025088173285,95.59274356817306,339.22982619402046,238.14986763493403,137.27662427765063,74.57269843
55,281.61127399439556,109.07763259488911,343.9772126689005,213.53777228859292,137.62210901036352,48.45160077815287
56,273.44812800213157,95.22572800929348,342.37990853957893,209.55956262214517,135.6983169058071,44.52431391779959
57,243.42339724309366,74.79972561,330.6628476326938,206.66182433539825,115.9049662791661,44.234086663035605
58,246.02040150016558,74.81217990570615,287.6259969613816,214.40193299197844,90.53347548495616,48.69183320398609
59,259.68627201691277,80.87233910538103,296.0600503931333,216.44253560288936,89.19055673837332,45.65505904781256
60,262.80109964035455,81.67123918040734,349.1949881075465,242.1143292297143,89.36141999703389,63.156548237606415
61,265.18373727754505,71.87211847914159,362.97956509508185,265.5036806,90.33001529388406,64.57583990701346
62,308.2416959282659,75.53864227,363.8336397862648,246.83991272783123,85.54492439339091,48.34175902645185
63,320.1666786048643,77.84563860714755,364.62229170643303,250.20771199574205,78.49419428077542,41.71467970707064
64,290.26608450826825,64.17991432400329,378.52905218320456,262.04470995783055,82.70692100967807,44.425034499642344
65,287.26442688039714,58.34758233,348.36938751857963,259.3268914442466,79.72292810465171,44.30286018749755
66,310.3225713504577,63.993709700280164,332.7659633417122,221.02319930797998,71.90535162608505,34.99515407730003
67,311.3330387148516,68.10205507266681,333.17595526316524,223.8793624369519,71.93192776087429,33.696144197624385
68,273.2735277961969,56.535179471887275,327.0281397054897,212.6836869,73.42767279032044,35.74831723965332
69,268.58466403741596,49.49304031843144,282.0007520084254,197.82684582071423,63.84253900384302,31.246849348802932
70,262.0310238593943,53.54761502,307.23876890145885,189.25375202780077,78.13159240785933,26.36999699994938
71,233.6915653,44.91348551,307.72421527834666,193.68902541909512,78.10023216117892,25.991584542173918
72,281.5194717021032,66.1811345,313.1924413315429,197.6398964739169,79.08263515187843,29.58140432383683
73,252.7206019321949,52.70526571323072,316.97994227932054,202.78609682282604,84.22809299475172,31.663844459812015
74,262.84044124999735,50.8812375,325.33121843047485,231.44866085136445,88.66422314003083,40.22856119078549
75,260.0367845219708,59.09034189534488,291.3242151699223,236.03108220567384,78.74242785357521,41.72063861236423
76,271.69927211459833,61.90378879573556,299.7957301337232,212.40938682485574,79.60496958541503,38.7465479
77,275.72006909350006,68.2165755,290.3093123,194.7690633936942,80.52273196,27.570157621238135
78,241.43395254025472,54.47504912101414,279.93503051736343,166.49949987590722,70.62009408872589,17.01362829468917
79,233.97885222739706,44.56080090997845,243.073987,154.0017725361484,57.22636956341562,11.56928552442077
80,210.99530703281076,37.95661169289312,193.61439157380988,156.99932510809595,26.833051114176534,19.473025256298797
81,199.26414961535033,34.03830456136795,193.38422946124112,133.0017272943725,23.77082427972954,17.539526647794602
82,187.7501558904132,29.30879580556743,171.57982075591173,117.3469171393354,23.15758947863136,16.594506275748095
83,166.1182007065412,25.267314824517317,161.4846505634249,109.9508693630941,26.247817934522246,15.929939674939234
84,149.46040773090695,22.926192413905284,186.07050717824927,102.48852315555688,56.91715559002348,6.123814514075725
85,136.6434356191544,22.591725917455864,179.04539611636926,94.58076526298191,58.036490038633005,9.007016426834394
86,168.0923299822362,43.19734489221911,181.9041210290329,99.56370935682978,60.34964413169112,15.271633872516045
87,147.57502145997745,35.766972716553376,182.94639853730476,105.76502075005115,60.42669337,18.636468022693148
88,147.56730536622248,37.72367403818404,192.47182221237193,116.82541932480603,60.895871161499194,20.173667826214874
89,139.24846949976393,33.33781019190217,179.95141633766258,120.36269315176497,37.08079093082427,27.678281383559785
90,150.54170666497146,33.73014122185593,182.58733331796168,133.51467010301445,37.34280570461996,25.614384838641634
91,164.5120483642105,34.96932906464974,201.46017942294148,141.72353783942864,47.35642074417541,22.67960383279734
92,159.01297639645125,29.631170878702086,204.69642725745786,166.1454759127637,50.210535879057375,26.761754008002047
93,176.98431388523073,39.51534180137076,247.78030160826506,163.4238139821686,51.827421278366074,28.800872724909638
94,178.44158624798183,39.89779675607672,249.86504301357837,167.31787926735416,51.940106401390366,22.85866555835751
95,213.9528420630404,41.91603669,248.8961858953342,173.1015359329619,52.186214689211894,20.639670865510855
96,208.7720217927611,34.57999159272857,245.99130244815186,156.64524313459654,42.162341780595526,17.273862160025907
97,197.08678366313592,29.926352582012047,242.19850178803108,145.70947802660243,35.07455564143389,15.040425005961684
98,185.21353634495688,27.75359588577757,194.92789127390887,157.26439921432478,24.072732408036064,19.15369742529344
99,176.9034763,25.225066558520865,180.13946064778267,159.50602661842336,29.68574261,18.492154653071346
100,181.4708168910601,25.51326844612818,225.56720434649202,147.1377908984499,52.66025032184024,14.437198752625616
101,173.71500730958192,26.29944408599578,225.49564947613845,144.63525439993873,53.772376114455355,17.67283245168498
102,206.61779332471517,41.503852193204864,225.28616759640033,136.47355036424682,53.76421096005981,18.166184062163293
103,185.46345050552327,37.591860124720945,219.7581574724247,123.79237163261237,53.61753255885197,16.64997036523463
104,172.39805732163973,32.55350649404294,220.35278349783178,124.31582849454512,52.75183415213432,15.041480084903835
105,160.23337187563607,29.021420991752912,165.4432980630769,134.75713849236496,32.84548125932114,21.511109612774455
106,168.99485750532807,28.613199497693834,209.73082005598326,124.76793377137659,53.32439570247616,14.88303521794176
107,154.2190198826359,28.324367135568302,210.67413415113288,129.19908808274874,54.58549280972765,18.66423834301569
108,188.14565400573576,43.18799373195836,211.2103888,134.09500274400537,54.622872222175076,20.31063884931427
109,174.1524888098744,39.33878269275415,260.95306403470363,130.05847221268533,62.09484065299114,25.681295569546236
110,160.89206168595504,33.288869457803884,262.16472028841343,141.06858949383303,62.04022158604213,25.245172863118988
111,211.93966839989508,44.126040560159986,248.1040133207971,133.91405357787374,56.20194527276321,26.261372993011346
112,193.0102932095164,37.59937512811199,247.90698107672057,130.95486844637742,56.197084287407726,26.242743940219235
113,194.4304520117982,45.40477949336491,255.52148816568408,145.6906396830316,57.80554992609768,33.283667778361405
114,174.37389789019232,40.03708786337302,198.49909644988287,145.59556115537129,51.278174832058674,25.291283622511322
115,190.67013916766587,44.236353884121854,195.9244204977961,129.5021705003966,51.10772980082236,24.158014958656644
116,175.62032422400674,36.308903605726115,195.6681565,129.47897496286805,45.21474131415472,25.03864188
117,157.94846264406056,33.77169726857615,218.91605958053577,137.4450096492472,48.60592533086806,26.350604668027813
118,166.5897020490846,36.82800928551307,210.47738371073078,135.59770850399636,43.65318439855325,21.928823429129736
119,187.09827574832406,40.71459604758864,211.49182709360323,140.73356926188555,43.772872007097895,24.394944708784813
120,184.78236876845574,34.362604318272986,209.72034369911057,165.19961752505753,43.92896983658308,25.06259567034525
121,176.08401525461824,33.14214394564265,212.12953166002006,137.4645122733334,40.43924850896167,24.029955083790682
122,182.49874903272496,32.44486952873452,185.1942214587991,129.01005576609995,40.10038810197143,24.148959432095086
123,160.18638857461644,31.40712515,172.6524799414105,122.25130020563091,40.09187994148591,24.21816984
124,154.28260518094243,37.35148235356478,182.44573088312993,121.75521654442504,40.82235408089047,25.277607378914105
125,145.3221545287593,31.756266758213123,167.6853692492065,117.68563444298829,40.69636414814036,24.926103333427363
126,162.77062840938933,33.19066030557829,182.81717341819322,128.05422618399328,41.16017157,25.435155939302984
127,149.44331790781277,31.496348833472673,182.87592031120067,124.66093395925152,33.91568814341793,25.43683059359191
128,165.51757350546893,32.78423274343087,182.77012616741075,122.40177413601879,33.93642503849941,25.353475136929692
129,151.0123556225294,31.064756339285886,174.75316558548863,122.9889641834814,40.05120550221708,23.741548580743675
130,142.88855997703035,27.855825577026486,177.5719966344349,127.63596688538874,47.86477841335437,24.670431703394197
131,152.37338816312047,33.547387230090415,160.03516935596642,120.05400732281478,47.18544735312241,22.28482499814102
132,154.28916407258276,40.187972239041805,175.3534996562257,125.83253657767077,47.10248993348765,21.353412189077332
133,140.5698534,35.00106203552995,196.93467880014393,135.10384046611077,49.61998939313339,26.11609433
134,153.80881861517003,31.129590547063344,195.7725538710502,133.84059563811758,46.70962275502792,24.456147866145134
135,172.10307030845104,35.598025013193364,194.67618946403186,122.63662435918994,37.84172444594855,22.986657572303884
136,168.63545182822043,34.90843074165723,195.82183120677297,135.89919200044028,39.22053358770656,24.843327114655217
137,152.18091247116053,31.224741622309473,188.93141820042467,129.19671731150936,39.37883209697428,23.81318649092376
138,156.27275536799596,33.20448748583636,160.4968136904098,129.72846349735528,33.696503585192076,20.484548269367597
139,152.94464274685498,29.52766253372559,163.21289122476986,129.25056071268835,30.50961780958449,18.859483118186212
140,146.18480033783754,26.43449324443311,180.1120315,138.59249746542068,31.141953373128388,19.165625423535914
141,152.69661182340036,24.76015990428189,181.31596680001158,139.66075622930256,27.796228156618415,20.053217382797403
142,165.85219889405604,25.85667686677418,181.28877750816696,137.86695333132138,27.660760204659116,19.14194220559885
143,165.13320914583923,26.989472924783918,184.81566986578684,149.49805272391382,28.62226541671264,20.98396316083691
144,155.52785791331792,24.285438435654406,190.0646067581495,151.39681734732076,39.688572113028954,19.904443115438557
145,162.54582500221318,24.411089444325757,208.7148218650044,146.80252630665382,45.331468825807015,21.400986796059463
146,166.99802903963516,31.815139167424515,208.59248312050732,134.1907027045727,45.03601383,19.03507395429893
147,190.66207246774462,36.92648730977528,210.03196508150367,121.81015976886002,44.99571321888454,19.814998551455254
148,169.31424952502863,31.257179117330978,204.23873748732717,113.72434799301493,45.88508054970396,21.549490646965907
149,151.39018264481496,28.08567685613071,196.98712878564316,110.95947272582538,43.09752025705808,21.684915771994497
150,147.9223801707064,29.747242628637203,155.85470004514644,121.3020189498255,37.44832342333197,21.758560869813195
151,152.79905966949448,33.47462776240933,156.81094502357195,123.04018293524808,40.365979764203495,25.836647561303543
152,151.16215091171253,32.04437284,154.10222102485173,134.57352896978134,39.84134624258488,27.54394562124967
153,147.13049019630424,35.283086211673826,153.9840819883391,132.53305057155703,39.320911033376696,25.56309072813375
154,144.03451635518638,31.24566973232695,158.34281389890145,131.08587012618773,35.531500807824756,22.812396033487616
155,139.15569373622813,30.352449960394978,158.6053023653996,131.21340764509011,35.198324951689294,22.667904718475565
156,150.00023164807453,27.78601550938586,160.6789216234717,133.93383980950745,32.14296112995123,23.62793239631069
157,148.64142344515608,28.75968942560086,165.86137344148426,139.61383238259373,32.97056697734954,25.05861285836237
158,148.91431318407018,30.576108235737983,169.58589791611476,150.4030624511731,33.814333649482066,26.06142994807415
159,153.36119690218896,30.294041908815416,166.98678898330715,149.50159519957944,33.08691830662393,30.240491114217605
160,158.99030121043853,30.680348302845594,170.56683133599427,136.7921365029336,33.41681027790716,28.762037053677595
161,159.75468698256088,31.346576148417697,169.55255577114212,129.97744199500482,31.988659318081556,27.638161514231744
162,148.00789819736292,29.962343027097955,162.8706091,123.21547881250227,32.273279163203014,23.79528892832627
163,143.40609789098608,29.528993092906557,147.7652994614137,119.52460181506933,30.597932534756247,21.269103676779913
164,139.2766665949793,26.827289794034588,133.78984298104547,111.66777897155946,27.430816757277935,18.535586860345884
165,135.12247902493277,25.288340908192374,131.62305885439162,108.19114972158553,25.179703281270214,17.715243498960675
166,124.37498092245293,22.624365948967082,126.00331941734392,104.39092040562265,22.279184400675746,18.497445178714443
167,121.44596748067798,21.819533543122173,118.23819673287898,103.08798769499015,21.71494708951547,17.87349223952298
168,117.04844280043943,22.19971565547849,116.16066125703144,103.78379441031133,21.827694627107697,17.882042203518616
169,113.6794635491748,20.862216310702618,144.88302809242137,98.44638882835663,29.178732373500313,17.058893736760194
170,113.83726694047704,20.52759469141761,148.0664500456576,102.52061880604222,30.53142850818662,18.604588819370527
171,131.77837964397847,25.303744308284323,148.81628158888313,107.04732098860126,30.39429983365786,17.954981339736115
172,129.96336321782593,25.85628880907295,148.6838202090179,111.53191568356826,31.92619501794033,20.714891085588093
173,127.20017822708752,23.456906820281727,149.76140471764396,114.37962388884003,32.786233333900576,22.974831858741084
174,123.60021081853156,25.60509802645551,129.5158924012078,115.94733746829822,30.060903092563628,19.300388913068993
175,126.49322954318694,27.12095688603595,127.20828542476711,106.54553042302645,28.798713968681216,15.977131966965548
176,123.28880468657852,23.864058057224675,127.4306414953244,106.6200960450747,28.69584222513236,15.668325086400351
177,114.89280964290965,21.215477923382466,126.22745455027186,101.47575319470809,25.33955921066505,14.910098195388954
178,118.94689668167739,20.802130209367725,120.09055871781447,101.91276117680968,20.895469314166853,16.42358724842358
179,112.13194541399058,20.11353334473856,121.95043200218932,102.06046440372084,23.681556037494936,16.623519770802403
180,113.51608462914888,20.541406095833594,121.82901074683345,105.3274923138827,23.565939776053455,17.21054051552624
181,116.29340035368546,22.454560286370626,117.89519428903793,103.0018246734025,23.488394608270987,16.104000261738804
182,113.6890167221892,20.39726534346481,118.99748142019467,107.34271376941305,23.356061209953225,15.771789865302287
183,110.8889660634426,19.117427667000072,125.8952008389521,106.45830996628804,23.20426438617335,15.74275051502267
184,111.99390786672427,18.631488688799465,126.8688701845105,106.63632595942717,21.161081515140285,16.25584028793602
185,118.31538730114059,19.583482092230426,127.03968518532321,104.35961123634945,21.203917697046336,16.589613301490843
186,120.36394280269295,20.226339266624286,127.04247307550014,104.29865665070861,21.32975223858169,16.021873851193725
187,114.49028165988311,19.489722009647256,130.90214169278985,105.55365927890374,21.55714126976545,16.332643721636902
188,111.01109190679122,17.871943208877102,134.48130742053513,104.99435580115308,20.598710715211602,16.109474878185573
189,116.956948,18.509509377988874,153.60530552082326,102.69563584336218,19.59361355800037,16.255391898663113
190,122.19521301894683,18.359161676286547,165.10673011850474,115.02445964513264,19.57969962628241,16.23786923610957
191,136.43395898875107,18.711799831115425,163.8177918938411,131.40488084939375,19.193694382493938,17.458088067896185
192,145.16240929261403,18.369482950018103,163.76561940973153,139.30067913403485,18.788984425692036,17.27030562228191
193,143.49052518891185,17.971892039927223,163.49692301752094,142.7330364778735,18.68870090668569,16.421771133195342
194,145.2092398246211,17.98753134475814,156.97606303554497,139.80346676634034,17.77194764890243,16.19662897432556
195,145.43586149295743,17.31191517558363,148.0958936700428,142.62422512174686,18.106551262020865,16.137237100913318
196,143.86381123598818,16.92075532627768,148.13311426683757,142.9123730433183,17.980983786280273,15.79637116103726
197,145.60823994771127,17.572179942993984,147.06195279566566,141.05125251119034,17.588033225374414,15.285171620657282
198,145.08231703566352,17.042352208264735,146.43501562008348,138.22857824482307,19.26974080345597,15.286299822405493
199,143.9479112316051,16.337878662484535,160.1401875998409,135.27707463390485,22.29965207062112,15.339605821729322
200,140.1526827595845,17.532053775287025,163.33913337848458,136.46924009996462,22.88863716381762,15.730180529973401
201,150.74244006549822,19.770948194153554,168.97923198266295,139.65678262699117,23.052465460435105,16.847756906354615
202,152.4278684462394,19.993526689093525,190.06096249888787,143.21174016865575,22.76164780654462,18.00053009658073
203,155.36768265601992,19.787917489128162,205.94152778813196,157.74037808681652,22.59257753790222,16.68791954153384
204,170.5247759,19.094749601703676,215.94331185276152,164.59296127710232,20.076610091787146,15.810474273135164
205,183.61169129588336,18.320457754945014,216.66360370862677,179.01029988988088,18.471416290232362,15.03603673889524
206,192.3369378744035,17.484411828607996,212.7428671578295,199.50796705370772,17.460888200888988,15.230166733212798
207,192.79877307702387,16.598863251033897,233.11817827176492,196.52737937141353,18.793930632857595,14.858693538635826
208,195.8450466104597,16.74131712209824,232.75599713868874,196.00851052270625,18.891285781799866,14.970045281485762
209,214.0975629073218,17.96435369475832,231.71395238756867,192.70468469276784,18.958087131417678,15.298223225579498
210,211.8341463910823,17.572863290676526,232.50768451336924,196.9988371346034,19.485099856824583,16.477697953807898
211,207.4372777178982,17.104036987799738,232.16080766585065,190.53184576460643,19.479112759089887,15.998124615219824
212,209.39960789129827,18.01441257664048,211.66424940533173,183.80957095019116,18.34581225854508,15.911968608808976
213,203.4737440739088,17.18790576684414,205.0274372865511,178.72496490822925,18.286382108084528,15.81071374444343
214,194.92415016173615,17.19576915,200.93867184013888,172.10756710513445,18.39648693559582,15.991699195700509
215,191.77305562591064,16.97126215350705,195.88233991231363,173.7023627,17.222254170252885,16.269220952467595
216,184.40132570571558,17.105739334786477,197.67869238831204,173.8476614451791,17.690188719165622,16.618461313065406
217,190.99204554771183,17.00673085222163,199.9772753146709,177.5722890406105,20.014505630825195,16.09747756379073
218,192.0619459214842,17.192945735555142,202.50089662737892,180.95534151831126,20.676030246253035,16.806112847586647
219,192.02448397121083,18.713227450679614,203.9880438383922,192.90234740189513,22.546573778419223,17.38349956281443
220,193.08280345269912,18.83903716,212.52179545306666,191.3080858179597,22.466984147984043,18.018055263523664
221,197.15614662099094,20.597948800839117,219.66939446503923,194.32699640701165,22.63840214626409,17.12241067278152
222,203.72499477336555,19.74664834332664,219.3623072128623,197.91029212135723,21.861409286722726,15.532870622358402
223,209.9042722,18.656699441219764,221.22265442636146,202.1901862,21.90367178597516,14.810336493642456
224,206.3278177819667,17.693289367002027,224.28679830925603,202.3983245089721,18.14727154718695,15.226519306766601

==> figures/zero_reward_trend_mixed-policy_rl.csv <==
step,zero_reward_ratio,smoothed_ratio,lower_bound,upper_bound
1,0.78125,0.777344,0.734814,0.819874
2,0.75,0.775000,0.733415,0.816585
3,0.796875,0.776042,0.735272,0.816811
4,0.78125,0.783482,0.743462,0.823502
5,0.765625,0.801339,0.762650,0.840029
6,0.78125,0.810268,0.772349,0.848187
7,0.828125,0.812500,0.775055,0.849945
8,0.90625,0.814732,0.776892,0.852572
9,0.8125,0.819196,0.780247,0.858146
10,0.8125,0.819196,0.778159,0.860234
11,0.796875,0.816964,0.773600,0.860329
12,0.796875,0.794643,0.748688,0.840598
13,0.78125,0.799107,0.751554,0.846660
14,0.8125,0.790179,0.741027,0.839330
15,0.75,0.801339,0.750654,0.852025
16,0.84375,0.792411,0.740657,0.844165
17,0.75,0.781250,0.728683,0.833817
18,0.875,0.774554,0.720957,0.828150
19,0.734375,0.770089,0.716160,0.824019
20,0.703125,0.750000,0.694962,0.805038
21,0.765625,0.758929,0.703658,0.814199
22,0.71875,0.732143,0.676504,0.787782
23,0.703125,0.732143,0.677904,0.786382
24,0.8125,0.727679,0.674577,0.780780
25,0.6875,0.716518,0.664748,0.768288
26,0.734375,0.716518,0.665838,0.767198
27,0.671875,0.723214,0.673609,0.772820
28,0.6875,0.716518,0.667135,0.765900
29,0.71875,0.736607,0.688982,0.784232
30,0.75,0.734375,0.686476,0.782274
31,0.765625,0.729911,0.682575,0.777246
32,0.828125,0.729911,0.682813,0.777008
33,0.71875,0.725446,0.677946,0.772947
34,0.640625,0.723214,0.674964,0.771465
35,0.6875,0.718750,0.669725,0.767775
36,0.6875,0.703125,0.651112,0.755138
37,0.734375,0.712054,0.658110,0.765998
38,0.734375,0.723214,0.666568,0.779861
39,0.71875,0.741071,0.682378,0.799765
40,0.78125,0.734375,0.673772,0.794978
41,0.71875,0.743304,0.681018,0.805589
42,0.8125,0.745536,0.681533,0.809539
43,0.640625,0.727679,0.663237,0.792120
44,0.796875,0.712054,0.646310,0.777797
45,0.75,0.696429,0.630513,0.762345
46,0.59375,0.676339,0.610115,0.742563
47,0.671875,0.674107,0.609550,0.738665
48,0.609375,0.654018,0.591321,0.716715
49,0.671875,0.640625,0.581485,0.699765
50,0.625,0.647321,0.592705,0.701938
51,0.65625,0.642857,0.590614,0.695100
52,0.65625,0.662946,0.612709,0.713184
53,0.640625,0.662946,0.614470,0.711422
54,0.640625,0.667411,0.618366,0.716455
55,0.75,0.667411,0.617440,0.717382
56,0.671875,0.671875,0.619339,0.724411
57,0.65625,0.678571,0.622543,0.734600
58,0.65625,0.658482,0.601185,0.715779
59,0.6875,0.647321,0.586934,0.707709
60,0.6875,0.636161,0.573661,0.698661
61,0.5,0.620536,0.556945,0.684126
62,0.671875,0.609375,0.544994,0.673756
63,0.59375,0.602679,0.537531,0.667826
64,0.546875,0.591518,0.525984,0.657052
65,0.578125,0.609375,0.544050,0.674700
66,0.640625,0.580357,0.516808,0.643906
67,0.609375,0.593750,0.531478,0.656022
68,0.625,0.604911,0.540320,0.669501
69,0.46875,0.616071,0.549070,0.683073
70,0.6875,0.607143,0.537706,0.676580
71,0.625,0.600446,0.527035,0.673858
72,0.65625,0.593750,0.515804,0.671696
73,0.578125,0.629464,0.547338,0.711590
74,0.5625,0.618304,0.530834,0.705773
75,0.578125,0.582589,0.493566,0.671613
76,0.71875,0.582589,0.492161,0.673017
77,0.609375,0.584821,0.493132,0.676511
78,0.375,0.566964,0.475203,0.658725
79,0.65625,0.566964,0.475131,0.658797
80,0.59375,0.546875,0.454787,0.638963
81,0.4375,0.569196,0.478066,0.660327
82,0.578125,0.598214,0.507669,0.688759
83,0.578125,0.589286,0.500695,0.677877
84,0.765625,0.593750,0.507074,0.680426
85,0.578125,0.613839,0.529024,0.698654
86,0.59375,0.613839,0.532907,0.694771
87,0.625,0.609375,0.532568,0.686182
88,0.578125,0.598214,0.525130,0.671298
89,0.578125,0.598214,0.530240,0.666189
90,0.546875,0.620536,0.556378,0.684693
91,0.6875,0.620536,0.560069,0.681003
92,0.578125,0.629464,0.572742,0.686187
93,0.75,0.640625,0.585721,0.695529
94,0.625,0.654018,0.601044,0.706991
95,0.640625,0.654018,0.603726,0.704309
96,0.65625,0.656250,0.606489,0.706011
97,0.640625,0.642857,0.593620,0.692094
98,0.6875,0.638393,0.589177,0.687609
99,0.59375,0.636161,0.586283,0.686039
100,0.65625,0.627232,0.576693,0.677771
101,0.59375,0.625000,0.573812,0.676188
102,0.625,0.613839,0.561452,0.666227
103,0.59375,0.604911,0.550392,0.659430
104,0.625,0.595982,0.538889,0.653075
105,0.609375,0.578125,0.518808,0.637442
106,0.53125,0.562500,0.501051,0.623949
107,0.59375,0.564732,0.501108,0.628356
108,0.46875,0.562500,0.496238,0.628762
109,0.515625,0.560268,0.491301,0.629235
110,0.609375,0.593750,0.523429,0.664071
111,0.609375,0.584821,0.513362,0.656281
112,0.59375,0.613839,0.541250,0.686429
113,0.765625,0.611607,0.538659,0.684555
114,0.53125,0.607143,0.533852,0.680433
115,0.671875,0.595982,0.521993,0.669972
116,0.5,0.595982,0.521294,0.670670
117,0.578125,0.558036,0.482980,0.633091
118,0.53125,0.555804,0.483138,0.628469
119,0.59375,0.533482,0.462870,0.604094
120,0.5,0.531250,0.463817,0.598683
121,0.515625,0.535714,0.471132,0.600297
122,0.515625,0.526786,0.465660,0.587912
123,0.484375,0.524554,0.466705,0.582402
124,0.609375,0.529018,0.474548,0.583487
125,0.46875,0.546875,0.493126,0.600624
126,0.578125,0.540179,0.487394,0.592964
127,0.53125,0.553571,0.500443,0.606700
128,0.640625,0.553571,0.499427,0.607715
129,0.46875,0.566964,0.512170,0.621759
130,0.578125,0.566964,0.511920,0.622009
131,0.609375,0.564732,0.509145,0.620319
132,0.5625,0.544643,0.487876,0.601410
133,0.578125,0.546875,0.490247,0.603503
134,0.515625,0.537946,0.481457,0.594436
135,0.5,0.511161,0.454428,0.567893
136,0.484375,0.508929,0.452621,0.565236
137,0.515625,0.500000,0.443959,0.556041
138,0.421875,0.493304,0.438337,0.548270
139,0.546875,0.484375,0.430987,0.537763
140,0.515625,0.482143,0.429114,0.535172
141,0.46875,0.475446,0.422631,0.528262
142,0.4375,0.466518,0.414854,0.518182
143,0.46875,0.459821,0.407313,0.512329
144,0.46875,0.464286,0.411604,0.516967
145,0.359375,0.459821,0.405626,0.514017
146,0.5,0.457589,0.402011,0.513167
147,0.546875,0.450893,0.393876,0.507910
148,0.4375,0.444196,0.385901,0.502491
149,0.421875,0.446429,0.385898,0.506959
150,0.421875,0.424107,0.359978,0.488236
151,0.421875,0.408482,0.340496,0.476468
152,0.375,0.390625,0.321193,0.460057
153,0.34375,0.397321,0.326788,0.467854
154,0.4375,0.390625,0.319370,0.461880
155,0.3125,0.383929,0.312224,0.455633
156,0.46875,0.368304,0.297778,0.438829
157,0.375,0.348214,0.280522,0.415907
158,0.375,0.334821,0.268996,0.400647
159,0.265625,0.337054,0.272208,0.401899
160,0.203125,0.323661,0.259307,0.388014
161,0.34375,0.316964,0.254726,0.379203
162,0.328125,0.316964,0.256903,0.377026
163,0.375,0.325893,0.267933,0.383853
164,0.328125,0.332589,0.275184,0.389994
165,0.375,0.321429,0.265596,0.377261
166,0.328125,0.321429,0.264072,0.378785
167,0.25,0.308036,0.249285,0.366787
168,0.265625,0.308036,0.246743,0.369329
169,0.328125,0.299107,0.235139,0.363075
170,0.28125,0.290179,0.223856,0.356501
171,0.328125,0.274554,0.208052,0.341055
172,0.3125,0.274554,0.207116,0.341991
173,0.265625,0.243304,0.177174,0.309433
174,0.140625,0.236607,0.172300,0.300915
175,0.265625,0.227679,0.164535,0.290822
176,0.109375,0.218750,0.157343,0.280157
177,0.234375,0.207589,0.147958,0.267221
178,0.265625,0.212054,0.154384,0.269723
179,0.25,0.203125,0.147732,0.258518
180,0.1875,0.216518,0.163015,0.270021
181,0.171875,0.223214,0.172049,0.274380
182,0.203125,0.225446,0.176210,0.274683
183,0.203125,0.223214,0.174971,0.271457
184,0.28125,0.223214,0.175252,0.271177
185,0.28125,0.227679,0.179250,0.276107
186,0.234375,0.220982,0.171833,0.270132
187,0.1875,0.209821,0.159821,0.259822
188,0.203125,0.196429,0.144630,0.248227
189,0.15625,0.176339,0.124317,0.228361
190,0.125,0.160714,0.110284,0.211144
191,0.1875,0.151786,0.104126,0.199445
192,0.140625,0.138393,0.093448,0.183338
193,0.125,0.138393,0.096726,0.180059
194,0.125,0.133929,0.096173,0.171684
195,0.109375,0.127232,0.092815,0.161650
196,0.15625,0.127232,0.095613,0.158851
197,0.09375,0.127232,0.096200,0.158264
198,0.140625,0.131696,0.100091,0.163302
199,0.140625,0.125000,0.092494,0.157506
200,0.125,0.116071,0.081877,0.150266
201,0.15625,0.118304,0.082432,0.154175
202,0.0625,0.107143,0.069860,0.144426
203,0.09375,0.100446,0.061124,0.139768
204,0.109375,0.089286,0.048856,0.129716
205,0.0625,0.078125,0.037002,0.119248
206,0.09375,0.071429,0.031862,0.110995
207,0.046875,0.064732,0.027013,0.102452
208,0.078125,0.053571,0.017910,0.089232
209,0.015625,0.049107,0.016525,0.081690
210,0.046875,0.037946,0.008508,0.067385
211,0.03125,0.035714,0.009591,0.061838
212,0.03125,0.029018,0.005795,0.052240
213,0.015625,0.031250,0.010028,0.052472
214,0.03125,0.031250,0.012153,0.050347
215,0.03125,0.035714,0.018370,0.053058
216,0.03125,0.040179,0.023801,0.056556
217,0.046875,0.044643,0.029086,0.060200
218,0.0625,0.046875,0.031613,0.062137
219,0.0625,0.050000,0.035267,0.064733
220,0.046875,0.054688,0.039997,0.069378


==> figures/zero_reward_trend_sft.csv <==
step,zero_reward_ratio,smoothed_ratio,lower_bound,upper_bound
1,0.8125,0.839844,0.776366,0.903321
2,0.75,0.840625,0.778188,0.903062
3,0.90625,0.838542,0.777175,0.899908
4,0.890625,0.854911,0.794544,0.915277
5,0.84375,0.875000,0.816538,0.933462
6,0.828125,0.897321,0.840720,0.953923
7,0.953125,0.899554,0.846947,0.952160
8,0.953125,0.901786,0.852368,0.951203
9,0.90625,0.910714,0.864042,0.957387
10,0.921875,0.917411,0.873859,0.960962
11,0.90625,0.910714,0.871297,0.950132
12,0.90625,0.906250,0.870831,0.941669
13,0.875,0.910714,0.879168,0.942260
14,0.90625,0.912946,0.882933,0.942960
15,0.921875,0.921875,0.893320,0.950430
16,0.9375,0.928571,0.901403,0.955740
17,0.9375,0.935268,0.908788,0.961748
18,0.96875,0.933036,0.904844,0.961228
19,0.953125,0.928571,0.898413,0.958730
20,0.921875,0.924107,0.891806,0.956408
21,0.890625,0.919643,0.885370,0.953916
22,0.890625,0.904018,0.868323,0.939713
23,0.90625,0.892857,0.856640,0.929074
24,0.90625,0.890625,0.853886,0.927364
25,0.859375,0.879464,0.843498,0.915431
26,0.875,0.875000,0.840061,0.909939
27,0.90625,0.872768,0.838786,0.906750
28,0.8125,0.870536,0.836578,0.904493
29,0.859375,0.881696,0.847739,0.915654
30,0.890625,0.881696,0.847056,0.916337
31,0.890625,0.888393,0.853094,0.923692
32,0.9375,0.899554,0.863429,0.935679
33,0.875,0.904018,0.867611,0.940425
34,0.953125,0.906250,0.869710,0.942790
35,0.890625,0.917411,0.881502,0.953320
36,0.890625,0.908482,0.873027,0.943937
37,0.90625,0.906250,0.871339,0.941161
38,0.96875,0.899554,0.865181,0.933927
39,0.875,0.897321,0.863922,0.930721
40,0.859375,0.890625,0.857626,0.923624
41,0.90625,0.892857,0.860147,0.925568
42,0.875,0.881696,0.848481,0.914912
43,0.84375,0.879464,0.846339,0.912590
44,0.921875,0.879464,0.845836,0.913093
45,0.890625,0.879464,0.845298,0.913631
46,0.859375,0.886161,0.851187,0.921134
47,0.859375,0.895089,0.859338,0.930840
48,0.90625,0.890625,0.853955,0.927295
49,0.921875,0.879464,0.842965,0.915963
50,0.90625,0.872768,0.836134,0.909402
51,0.890625,0.866071,0.829584,0.902559
52,0.8125,0.863839,0.827456,0.900222
53,0.8125,0.857143,0.819550,0.894736
54,0.8125,0.852679,0.814346,0.891011
55,0.890625,0.843750,0.805235,0.882265
56,0.875,0.848214,0.808776,0.887653
57,0.875,0.854911,0.814424,0.895398
58,0.828125,0.868304,0.827138,0.909469
59,0.84375,0.861607,0.819416,0.903799
60,0.859375,0.843750,0.801854,0.885646
61,0.90625,0.837054,0.794300,0.879808
62,0.84375,0.839286,0.795178,0.883393
63,0.75,0.850446,0.805497,0.895396
64,0.828125,0.854911,0.808978,0.900843
65,0.84375,0.850446,0.803313,0.897580
66,0.921875,0.841518,0.793590,0.889446
67,0.890625,0.857143,0.808309,0.905977
68,0.875,0.872768,0.825183,0.920353
69,0.78125,0.879464,0.833045,0.925883
70,0.859375,0.868304,0.822081,0.914526
71,0.9375,0.870536,0.824574,0.916498
72,0.890625,0.872768,0.827181,0.918354
73,0.84375,0.890625,0.845414,0.935836
74,0.90625,0.892857,0.848606,0.937108
75,0.890625,0.879464,0.832096,0.926833
76,0.90625,0.886161,0.836246,0.936076
77,0.875,0.877232,0.825671,0.928793
78,0.84375,0.863839,0.810773,0.916906
79,0.9375,0.861607,0.807151,0.916064
80,0.78125,0.857143,0.801387,0.912898
81,0.8125,0.863839,0.806409,0.921269
82,0.875,0.843750,0.787163,0.900337
83,0.875,0.830357,0.774089,0.886626
84,0.921875,0.845982,0.790684,0.901280
85,0.703125,0.852679,0.798673,0.906684
86,0.84375,0.848214,0.795543,0.900886
87,0.890625,0.843750,0.792329,0.895171
88,0.859375,0.832589,0.781807,0.883371
89,0.84375,0.859375,0.809716,0.909034
90,0.84375,0.866071,0.820770,0.911373
91,0.84375,0.861607,0.820012,0.903202
92,0.890625,0.866071,0.827147,0.904996
93,0.890625,0.868304,0.831745,0.904862
94,0.859375,0.868304,0.834196,0.902411
95,0.890625,0.879464,0.848213,0.910716
96,0.859375,0.875000,0.846415,0.903585
97,0.84375,0.877232,0.847964,0.906500
98,0.921875,0.875000,0.845049,0.904951
99,0.859375,0.881696,0.851375,0.912017
100,0.90625,0.879464,0.848274,0.910655
101,0.84375,0.886161,0.854051,0.918270
102,0.9375,0.883929,0.850971,0.916887
103,0.84375,0.888393,0.854528,0.922258
104,0.890625,0.890625,0.855325,0.925925
105,0.90625,0.897321,0.860719,0.933923
106,0.890625,0.881696,0.844167,0.919225
107,0.921875,0.877232,0.839779,0.914685
108,0.890625,0.875000,0.837637,0.912363
109,0.828125,0.868304,0.830919,0.905688
110,0.8125,0.870536,0.832903,0.908168
111,0.875,0.852679,0.813300,0.892058
112,0.859375,0.850446,0.809247,0.891645
113,0.90625,0.852679,0.809890,0.895467
114,0.796875,0.854911,0.810131,0.899691
115,0.875,0.852679,0.805895,0.899463
116,0.84375,0.857143,0.807898,0.906387
117,0.828125,0.843750,0.791915,0.895585
118,0.859375,0.830357,0.778818,0.881896
119,0.890625,0.814732,0.762627,0.866837
120,0.8125,0.816964,0.764417,0.869512
121,0.703125,0.816964,0.763275,0.870653
122,0.765625,0.814732,0.759939,0.869526
123,0.859375,0.794643,0.739564,0.849722
124,0.828125,0.787946,0.733643,0.842250
125,0.84375,0.808036,0.753788,0.862284
126,0.75,0.801339,0.748513,0.854166
127,0.765625,0.792411,0.740672,0.844150
128,0.84375,0.774554,0.724821,0.824286
129,0.71875,0.767857,0.720251,0.815464
130,0.796875,0.774554,0.728969,0.820138
131,0.703125,0.772321,0.727788,0.816854
132,0.796875,0.756696,0.713253,0.800139
133,0.796875,0.767857,0.725580,0.810134
134,0.75,0.767857,0.726978,0.808736
135,0.734375,0.787946,0.746878,0.829015
136,0.796875,0.787946,0.746910,0.828982
137,0.796875,0.779018,0.737243,0.820793
138,0.84375,0.776786,0.734429,0.819143
139,0.796875,0.779018,0.734039,0.823997
140,0.734375,0.774554,0.725983,0.823125
141,0.734375,0.774554,0.721829,0.827279
142,0.75,0.747768,0.692105,0.803431
143,0.765625,0.743304,0.685177,0.801430
144,0.796875,0.758929,0.699221,0.818636
145,0.65625,0.761161,0.699089,0.823233
146,0.765625,0.741071,0.678158,0.803985
147,0.84375,0.729911,0.665747,0.794075
148,0.75,0.712054,0.647054,0.777054
149,0.609375,0.714286,0.648859,0.779712
150,0.6875,0.709821,0.640877,0.778766
151,0.671875,0.691964,0.619579,0.764349
152,0.671875,0.674107,0.601286,0.746928
153,0.734375,0.676339,0.604414,0.748265
154,0.71875,0.662946,0.592564,0.733329
155,0.625,0.658482,0.588611,0.728353
156,0.625,0.647321,0.577865,0.716778
157,0.59375,0.611607,0.544574,0.678640
158,0.640625,0.595982,0.531337,0.660627
159,0.59375,0.591518,0.528411,0.654625
160,0.484375,0.584821,0.521976,0.647667
161,0.609375,0.595982,0.533490,0.658474
162,0.59375,0.575893,0.514682,0.637103
163,0.578125,0.575893,0.516182,0.635604
164,0.671875,0.582589,0.524222,0.640956
165,0.5,0.564732,0.507535,0.621929
166,0.59375,0.564732,0.507464,0.622000
167,0.53125,0.551339,0.494410,0.608268
168,0.484375,0.544643,0.487437,0.601849
169,0.59375,0.551339,0.494942,0.607736
170,0.484375,0.542411,0.484775,0.600046
171,0.625,0.535714,0.476643,0.594785
172,0.546875,0.553571,0.492361,0.614782
173,0.53125,0.551339,0.487478,0.615201
174,0.484375,0.569196,0.502919,0.635474
175,0.609375,0.546875,0.478508,0.615242
176,0.578125,0.540179,0.469499,0.610858
177,0.609375,0.520089,0.448917,0.591261
178,0.46875,0.511161,0.440126,0.582195
179,0.5,0.486607,0.414801,0.558413
180,0.390625,0.466518,0.395058,0.537978
181,0.421875,0.441964,0.371162,0.512766
182,0.4375,0.457589,0.389167,0.526012
183,0.4375,0.453125,0.386239,0.520011
184,0.4375,0.466518,0.399849,0.533187
185,0.578125,0.475446,0.408433,0.542460
186,0.46875,0.462054,0.395833,0.528274
187,0.484375,0.477679,0.411318,0.544039
188,0.484375,0.473214,0.406215,0.540214
189,0.34375,0.448661,0.379245,0.518077
190,0.546875,0.446429,0.376043,0.516814
191,0.40625,0.421875,0.350491,0.493259
192,0.40625,0.401786,0.330313,0.473258
193,0.453125,0.406250,0.335122,0.477378
194,0.3125,0.397321,0.325546,0.469097
195,0.34375,0.397321,0.326208,0.468435
196,0.375,0.390625,0.320276,0.460974
197,0.484375,0.379464,0.306788,0.452141
198,0.40625,0.372768,0.299244,0.446292
199,0.359375,0.377232,0.301202,0.453262
200,0.375,0.368304,0.288016,0.448591
201,0.265625,0.375000,0.291589,0.458411
202,0.375,0.361607,0.274847,0.448367
203,0.3125,0.354911,0.265138,0.444683
204,0.53125,0.330357,0.239186,0.421528
205,0.3125,0.352679,0.260113,0.445244
206,0.3125,0.328125,0.235428,0.420822
207,0.203125,0.308036,0.217098,0.398974
208,0.421875,0.274554,0.185239,0.363868
209,0.203125,0.267857,0.182739,0.352975
210,0.171875,0.256696,0.174737,0.338656
211,0.296875,0.263393,0.184392,0.342394
212,0.265625,0.247768,0.171402,0.324134
213,0.234375,0.258929,0.186920,0.330937
214,0.25,0.276786,0.208819,0.344752
215,0.3125,0.267857,0.204898,0.330816
216,0.28125,0.256696,0.194817,0.318576
217,0.296875,0.279018,0.218699,0.339337
218,0.234375,0.283854,0.225205,0.342503
219,0.1875,0.278125,0.221861,0.334389
220,0.390625,0.277344,0.221572,0.333115

